Towards a Decentralized Digital Engineering Assets Marketplace: Empowered by Model-based Systems Engineering and Distributed Ledger Technology

Model-based Systems Engineering (MBSE) has been widely utilized to formalize system artifacts and facilitate their development throughout the entire lifecycle. During complex system development, MBSE models need to be frequently exchanged across stakeholders. Concerns about data security and tampering using traditional data exchange approaches obstruct the construction of a reliable marketplace for digital assets. The emerging Distributed Ledger Technology (DLT), represented by blockchain, provides a novel solution for this purpose owing to its unique advantages such as tamper-resistant and decentralization. In this paper, we integrate MBSE approaches with DLT aiming to create a decentralized marketplace to facilitate the exchange of digital engineering assets (DEAs). We first define DEAs from perspectives of digital engineering objects, development processes and system architectures. Based on this definition, the Graph-Object-Property-Point-Role-Relationship (GOPPRR) approach is used to formalize the DEAs. Then we propose a framework of a decentralized DEAs marketplace and specify the requirements, based on which we select a Directed Acyclic Graph (DAG) structured DLT solution. As a proof-of-concept, a prototype of the proposed DEAs marketplace is developed and a case study is conducted to verify its feasibility. The experiment results demonstrate that the proposed marketplace facilitates free DEAs exchange with a high level of security, efficiency and decentralization.

==> materials/DLT_experiment_record.txt <==
####11
IPFS storing time:  716
IPFS hash and root1:  QmQUTdN9hU4ucLTq6uaktQeGdbiJioeotoRcJNoNDYYcmL 12345678901234567890123456789012bh0z8I/VLwwpOPDAnN6Xxw==McNYs1jnqFI/5Zk6VpolJA==
Root:  OPBUTVNSFSNTD9FLHODLSHWV9HZPKONAYTM9OTG9GDHUOULFUUPYGTNOS9TUEKVPVBSMMIVHDLZYYITVR
Address:  OPBUTVNSFSNTD9FLHODLSHWV9HZPKONAYTM9OTG9GDHUOULFUUPYGTNOS9TUEKVPVBSMMIVHDLZYYITVR
MAM attaching time:  5311
 
IPFS storing time:  1095
IPFS hash and root1:  QmUKmu9ZcAWqNitnF6Gpd36mC8rzL2XpgzGJevpU3ADorq 12345678901234567890123456789012A/boXp57IJSymp6t0s/6wA==z71FkPtD8dO+ZvWnKfMV8g==
Root:  9SNBIJEPDMDQWMTGPQGPOCVDBORIVOASUOPPPJBNTTVEKAUTBIURMIVNAMKHJDIIDAHQJQM9URZY9OSAE
Address:  9SNBIJEPDMDQWMTGPQGPOCVDBORIVOASUOPPPJBNTTVEKAUTBIURMIVNAMKHJDIIDAHQJQM9URZY9OSAE
MAM attaching time:  5086
 
IPFS storing time:  1294
IPFS hash and root1:  QmbbDaZTJDFd13UgttkcfeLdjDiDhh2Xmk7XnxmtkggG59 12345678901234567890123456789012NnLoJD4z5H0ed0oQkClYOA==Qbl0TWGFeGfwP9nhB/F+ug==
Root:  YLEOFJ9ZWTQCXWXGHQSJSZQNBWRVCZLYGKKGGGSOKVHYNODNLYBXWBM9ZEPVPREJCQEN9NJTBKKVSOUIM
Address:  YLEOFJ9ZWTQCXWXGHQSJSZQNBWRVCZLYGKKGGGSOKVHYNODNLYBXWBM9ZEPVPREJCQEN9NJTBKKVSOUIM
MAM attaching time:  44050



###12

IPFS storing time:  779
IPFS hash and root1:  QmZFdmeziTBXqkYmVLfq8ztWVg387F5STprPz434iaZZwB 12345678901234567890123456789012IcWJxhRXnkjBQBn5xlpPfA==qmOdEsmodXCwetCg4dLRIQ==
Root:  RBIW9MARRYSCURIZZVIPLXPBSCQCFTYSDFELDPTVQLDNUJKLARB9SLQMFDMTJGFSQ9G9QCMQQ9AUZZHVO
Address:  RBIW9MARRYSCURIZZVIPLXPBSCQCFTYSDFELDPTVQLDNUJKLARB9SLQMFDMTJGFSQ9G9QCMQQ9AUZZHVO
MAM attaching time:  29888
 
IPFS storing time:  1390
IPFS hash and root1:  QmYnavpkQWHwEcVxqQPBJDJ6tBaYeWAonsCraQtKKk8AZj 123456789012345678901234567890124T4Qg2xYkEKO6e1XHk6LSg==9UnayW+3cxOYIfXLEo7eHw==
Root:  DDPTTJRJNGORG9LAOYTNXLODKWOXKGZBKLIKLROWDLUCLMJJGGRN9ZSXACOXMCPYV9YSD9GCHJRYDFAHO
Address:  DDPTTJRJNGORG9LAOYTNXLODKWOXKGZBKLIKLROWDLUCLMJJGGRN9ZSXACOXMCPYV9YSD9GCHJRYDFAHO
MAM attaching time:  4758
 
IPFS storing time:  1285
IPFS hash and root1:  Qme7HDSv9PmEGgmyvAnihiicCiGrntgwbbbTy9nWfM7JoW 12345678901234567890123456789012zB6x42nhuM5JpFf7o28SZQ==/LT68uDGPJHTv/hiUWGe+w==
Root:  PUZDNOBEMVMHRJLCHCJJPPSOKBEIAJHGPXFSEJUWEDBGASQZVOSKPHEZYAHRNSDTTTLN9TEPKIZWOTLRX
Address:  PUZDNOBEMVMHRJLCHCJJPPSOKBEIAJHGPXFSEJUWEDBGASQZVOSKPHEZYAHRNSDTTTLN9TEPKIZWOTLRX
MAM attaching time:  5096


###13

IPFS storing time:  965
IPFS hash and root1:  QmUMAkmwdr4saWHRtGbA5VDLhwLGLvx8Ho6yvYad6tfgfy 12345678901234567890123456789012rXQAcPJtW+0RqC2t1fiQQg==5sVwHTneH1AebhYwr55CFA==
Root:  EYDKHYOLLCSQHQZTNRK9JPQHJYTSVPMT9JDNGOTWJUGXYTIXXELW9OEJJOHDJDMVISUWFHKE9WFPRDOMU
Address:  EYDKHYOLLCSQHQZTNRK9JPQHJYTSVPMT9JDNGOTWJUGXYTIXXELW9OEJJOHDJDMVISUWFHKE9WFPRDOMU
MAM attaching time:  5893
 
IPFS storing time:  1382
IPFS hash and root1:  QmRZBSs7qEuHJCfuUEGVmtKTQBM7fkBa8ZNJBB6RwXwMgX 12345678901234567890123456789012ncYt1tcIb6Z6565m2EB77A==z8ujwN9VcLhGmFqXFFvsQw==
Root:  GFVXXKCLBVLLVAGUVSWPDQYRGHHUPXXCFWNKNVNOBGRGBIJSKBHXERNXKKTPV99IAZJIJNBGOMROABVZP
Address:  GFVXXKCLBVLLVAGUVSWPDQYRGHHUPXXCFWNKNVNOBGRGBIJSKBHXERNXKKTPV99IAZJIJNBGOMROABVZP
MAM attaching time:  37106
 
IPFS storing time:  1415
IPFS hash and root1:  QmbFoRMiqSiyzdPTfh67MrQPyGytZGWapYHojeBsgBQxH9 12345678901234567890123456789012sTD8lkqza4uY/+zJBBcN7g==qXlb+y5HK3JdeGXE0uLITQ==
Root:  ZRPZDUMHL9XG9CWKNINTARFOZROMR9AFVDPRXGXCJTNJPL9ODOMGAABPNM9MZATHVOKLKSRGKEKVNCEUR
Address:  ZRPZDUMHL9XG9CWKNINTARFOZROMR9AFVDPRXGXCJTNJPL9ODOMGAABPNM9MZATHVOKLKSRGKEKVNCEUR
MAM attaching time:  4906



###14

IPFS storing time:  810
IPFS hash and root1:  Qmc7V8RxRkbxWq3mSpuxKT6PueyjdMLnBFB5eBtct2isNw 12345678901234567890123456789012qwMEJzBrRmvTLjc3NxX0pA==+e4zj3jAZob7oxGztMFKfQ==
Root:  QNTJCLKBPEFYORKUNMXWHIAHPR9WYQSHSCJGYTYDUBKWYNMHBB9DLVTQHKJAHMQYWRMZJDE9NHCZYLB99
Address:  QNTJCLKBPEFYORKUNMXWHIAHPR9WYQSHSCJGYTYDUBKWYNMHBB9DLVTQHKJAHMQYWRMZJDE9NHCZYLB99
MAM attaching time:  5039
 
IPFS storing time:  1093
IPFS hash and root1:  QmRhvayE59aYejuvhsJjkKRFji3EyGwbtMKp2W5N5qwSPe 12345678901234567890123456789012lYNIjRsH1duS5wRkTjQW1Q==qP4PpgqOMTqBG/VtNJe4XA==
Root:  NYVMD9CT9KWLIPQZZMXYTP9HZPPBRKMPSCLDRHM9DJPOMJZZQORRBZSRAN9UCTB9VAIQBCKKGHCJPWIJ9
Address:  NYVMD9CT9KWLIPQZZMXYTP9HZPPBRKMPSCLDRHM9DJPOMJZZQORRBZSRAN9UCTB9VAIQBCKKGHCJPWIJ9
MAM attaching time:  43949
 
IPFS storing time:  1322
IPFS hash and root1:  QmWzFML9iCZpPv9WN18WeHzhe31incAQPAePNBATWHWp9g 12345678901234567890123456789012b+4EU9qKnZHaJrLDlW0xIw==8kzMCBWUmgWBg1nfd8BbKw==
Root:  AHPHODMWPBASBBNKHACXDJJUSPBGBIIBODPSOZQQUMJKNZA9AEHVOMTRHULEZPQKNPCKPDNKX9JSHZYIK
Address:  AHPHODMWPBASBBNKHACXDJJUSPBGBIIBODPSOZQQUMJKNZA9AEHVOMTRHULEZPQKNPCKPDNKX9JSHZYIK
MAM attaching time:  5375



###15

IPFS storing time:  799
IPFS hash and root1:  QmWn5BbgSjffgJ2FzPCFLMtXMPHJkaHvKsM5uHsDYQ6yv5 12345678901234567890123456789012GkZBlsTOEUB1RxrcuA4bGg==dBAU74pthfeua7Z8Cvlv6w==
Root:  9IWKBTP9OXVIGBOSUCDQNEGCDPHVVFGUAKYSGAMOORNDIFVEEUJRITC9M9FHTUTRGPBDUAESSYT9XHQCJ
Address:  9IWKBTP9OXVIGBOSUCDQNEGCDPHVVFGUAKYSGAMOORNDIFVEEUJRITC9M9FHTUTRGPBDUAESSYT9XHQCJ
MAM attaching time:  8596
 
IPFS storing time:  1100
IPFS hash and root1:  QmZWW8TP4cxMmmj5oLinDEBZgLpxUG64v2gfNCtbdWr7av 12345678901234567890123456789012td1CrFgySUlIaZ+1DaA0Jw==sCHTYyEnCEKOdYmjveoz6g==
Root:  CHUUAQCFKYSNRDSUY99HQ9KYAXQNSNLBBVIZMDHAMPIIL9INRXUVA9YDIUDUGDZLPUWTJCNHEBKQEFHEH
Address:  CHUUAQCFKYSNRDSUY99HQ9KYAXQNSNLBBVIZMDHAMPIIL9INRXUVA9YDIUDUGDZLPUWTJCNHEBKQEFHEH
MAM attaching time:  5084
 
IPFS storing time:  1410
IPFS hash and root1:  QmRScFLTNT8YRy4ESxhht26vPdJAuMAvZTxzy1cyCoEon4 123456789012345678901234567890127+I82fdxk14yOFl2JAH6jA==RSu3KrvEw4wcRHLiq/ge4w==
Root:  OTJTIPXYPGLTXPAHO9WPQEOZAZLVLZYKDVWYBOMWPKMHVJNWPSYNJXYGGLXVXYMMWBUJLVWCDX9UBIEYR
Address:  OTJTIPXYPGLTXPAHO9WPQEOZAZLVLZYKDVWYBOMWPKMHVJNWPSYNJXYGGLXVXYMMWBUJLVWCDX9UBIEYR
MAM attaching time:  5007


###16

IPFS storing time:  797
IPFS hash and root1:  QmVy7dGRpw4rvP4A9p8NguNmAZmKpZ9Ur2Q2AyoZSCFmRg 12345678901234567890123456789012U91Z7QD/cAdv22cNUXGQxg==9jodkFfblntWL4WGkCs9oQ==
Root:  VHUKWSQBQRLSENDZMFKKJGRYGVZDMNAEXZDPDKOMKCWEDIDVBDWYXFBEKDAYLGTZGJPLTHCUFIIMEZHJY
Address:  VHUKWSQBQRLSENDZMFKKJGRYGVZDMNAEXZDPDKOMKCWEDIDVBDWYXFBEKDAYLGTZGJPLTHCUFIIMEZHJY
MAM attaching time:  4704
 
IPFS storing time:  1100
IPFS hash and root1:  QmRTR874MTNshHHEW5VPbJJWvYuYaKgesFMPkvkwqsid28 12345678901234567890123456789012tGG7gSTwHaOaKQyFxCRk3Q==0+hh28ykC0NaFOOuFnsh1Q==
Root:  VGJOWWFIHEHVEOCLADKDVRRHZIJKGHSVKMLVXSA9OLDQZICKDTDPQN9BSKBJLTQUQCIBVRBNBXMUDMVRQ
Address:  VGJOWWFIHEHVEOCLADKDVRRHZIJKGHSVKMLVXSA9OLDQZICKDTDPQN9BSKBJLTQUQCIBVRBNBXMUDMVRQ
MAM attaching time:  48029
 
IPFS storing time:  1486
IPFS hash and root1:  QmQwggskYEbWKiRXFyW3nDs8r2UqUq1turnjhgFw1vDxce 12345678901234567890123456789012yvB6bfiTDzc+qCrG9sNliQ==NCE7tfijozqyP1P3ehzDbg==
Root:  YTEECQSVCXISWIJPPDIWQNQW9AYHGRMNTO9PSEKFXCXJFUPTEHBENKZYDB9UJLSLTBEX9UAQDTESNHX9X
Address:  YTEECQSVCXISWIJPPDIWQNQW9AYHGRMNTO9PSEKFXCXJFUPTEHBENKZYDB9UJLSLTBEX9UAQDTESNHX9X
MAM attaching time:  4470


###17
IPFS storing time:  721
IPFS hash and root1:  QmYQ4p6TGe2XJYtd46KR9Mn5eEbquBSqYjEspB9WFiWsFo 12345678901234567890123456789012sCxHLYa7mQtb6kyt6EHPxg==LcRZTLXOgPyXHn5jAvGkxA==
Root:  JNAFXCGVQMLTJSMHYBXNBBSXTVCXUCXGBYDLWTDUXG9OKULVXZD9DWSVWNYOMLVEFIQNIKUKURXBMFFSE
Address:  JNAFXCGVQMLTJSMHYBXNBBSXTVCXUCXGBYDLWTDUXG9OKULVXZD9DWSVWNYOMLVEFIQNIKUKURXBMFFSE
MAM attaching time:  12720
 
IPFS storing time:  1177
IPFS hash and root1:  QmbxrCP2ybQ5a26YVLTZMxySC1jriC2bsdTCSAUJb8L2Ut 12345678901234567890123456789012rflPFDd6UXyD57gBm2+NaQ==G8AD5k+mtTGM74RiI1xCrQ==
Root:  V9NWN9VJGOPVLIGLUZYXPNIUKMYVROJPPPX9HUKFKQNXWCPTNUFUVKOBZQVMHZREAWNNPOOIMAQSPJNMU
Address:  V9NWN9VJGOPVLIGLUZYXPNIUKMYVROJPPPX9HUKFKQNXWCPTNUFUVKOBZQVMHZREAWNNPOOIMAQSPJNMU
MAM attaching time:  4642
 
IPFS storing time:  1534
IPFS hash and root1:  QmUo5gyfHz2g23jJvc38L1KDhzJ433a7fpq7AXs9hHxFCb 12345678901234567890123456789012V8bouV7IO3h90UjFCCgOVw==PCRQvmlQ1Jujos0Yuy7SxA==
Root:  QXSSWXCHTPF9I9B9IHICORTBPYISIDHBGKLFSKZPFPP9BZQPNGRZ9YTEKIBYQOOYWYYZR9XLKUMOAROMJ
Address:  QXSSWXCHTPF9I9B9IHICORTBPYISIDHBGKLFSKZPFPP9BZQPNGRZ9YTEKIBYQOOYWYYZR9XLKUMOAROMJ
MAM attaching time:  52357



###18

IPFS storing time:  771
IPFS hash and root1:  QmVy5rkzNj3LzhzZNjDFrrTLLe1cETQU9kCHFevdBfcoZ1 12345678901234567890123456789012ex5+bPE6/RMHKIgWMZ3Jog==RVAn4hHDM98Xd79os0BtAQ==
Root:  T9YFBKMAFMLADZAQRJEFDGNAVOSIFQOWESLBKMRTMKWUTPBKNDHOLZUZCMHPBOQIMOQUCYR9XFSFOHLIV
Address:  T9YFBKMAFMLADZAQRJEFDGNAVOSIFQOWESLBKMRTMKWUTPBKNDHOLZUZCMHPBOQIMOQUCYR9XFSFOHLIV
MAM attaching time:  4947
 
IPFS storing time:  1250
IPFS hash and root1:  QmX1nZx9kzqUmQN3hyiHPYW7eGShwzSU85i8yp4SpZiEQh 12345678901234567890123456789012QZl7njBofHnp44Y/9OHGwg==lexHBQvp9oi+gSodK94c0g==
Root:  ZEFIRYMBGCOSSWCFI9APVPN9ZOCBXOAELFLWVINDDDQPNNRMZSBRY9DUFFALTQIQZHNBMUVFDQBZHWMBA
Address:  ZEFIRYMBGCOSSWCFI9APVPN9ZOCBXOAELFLWVINDDDQPNNRMZSBRY9DUFFALTQIQZHNBMUVFDQBZHWMBA
MAM attaching time:  4576
 
IPFS storing time:  1385
IPFS hash and root1:  Qmb3mmcsbuys2uQya2ndJS6TrA12UzQbhQn2jDXLJPvKZd 12345678901234567890123456789012rBV6S4T4MB0+ZBMrPPa0fg==ZjjnhNSpVWkN9T0Nemz8SQ==
Root:  YHISLWYARZMDURSOGYXRHOEVSMMOZTCQWSKETCMH9NNDVZZEDKWWJLXJMSIEIELUCNFE9ANAFVEDCPFPB
Address:  YHISLWYARZMDURSOGYXRHOEVSMMOZTCQWSKETCMH9NNDVZZEDKWWJLXJMSIEIELUCNFE9ANAFVEDCPFPB
MAM attaching time:  52567





###19

IPFS storing time:  828
IPFS hash and root1:  QmSF1YohGNXYUjxJ1WQvRiR7KMs8qWCGaitbFRgDganePP 12345678901234567890123456789012E/rPcwTdL2nZt8eC1YEwIQ==0N3y2lAaT5kTEyoSLxUURw==
Root:  ENWFCSABSGFRUGSNVPBQIRSBPUTDDVOPQNIHSKEDNOCQLZMIHAQ9SNCVWVSQBTQNLOPNIX9SR9INRYHNZ
Address:  ENWFCSABSGFRUGSNVPBQIRSBPUTDDVOPQNIHSKEDNOCQLZMIHAQ9SNCVWVSQBTQNLOPNIX9SR9INRYHNZ
MAM attaching time:  33941
 
IPFS storing time:  1300
IPFS hash and root1:  QmbiKQQgGzGxDog7EeHPAb3QTj3NpCJk7oE7RDTPo39RfT 12345678901234567890123456789012hFAHYX1JY1YfpxEX5L1Tyw==ObXfcQX/243cQmdcmgeb1g==
Root:  FCNJQDWVGR9OSUTTVTHXC9BANVOUGOJUYWXIUADSMFKMLGAZERXLKEYQNWQHRD9S9LKEGPXCWYCBLTBCJ
Address:  FCNJQDWVGR9OSUTTVTHXC9BANVOUGOJUYWXIUADSMFKMLGAZERXLKEYQNWQHRD9S9LKEGPXCWYCBLTBCJ
MAM attaching time:  4403
 
IPFS storing time:  1292
IPFS hash and root1:  QmZLJTf7gTUQsToi4EBVNAvwUBR6tTXskgDEjzqtfbKiDB 12345678901234567890123456789012pdG6oyeWISbu6TVBu7oZ7A==mqHhUBjqJmwFQ5IzJO2SLQ==
Root:  PLOZAVALOKEKLBTEXTK9DNLTSD9RUPCOQIKEVZQG9UOVSDYMUXWFDWYXUMJHOZFLXSQJDLLUIWOTPDXJK
Address:  PLOZAVALOKEKLBTEXTK9DNLTSD9RUPCOQIKEVZQG9UOVSDYMUXWFDWYXUMJHOZFLXSQJDLLUIWOTPDXJK
MAM attaching time:  4656


###20

IPFS storing time:  785
IPFS hash and root1:  QmZguxHzGErjZj4CjKKPAbvLKvZzkndC4uwWUA2VFgpSCX 123456789012345678901234567890125vrs5/ep3cs589ozy25Kcg==sbdnEyA6D1xRo5/X0by2qQ==
Root:  GLKRTOCNIFWOADAXT9ZGSPTMD9OPFJJDAJFWYTAEEEJIFURHDJDD9IXUVFMTOELNPCCVZDZRMWHHZOCYQ
Address:  GLKRTOCNIFWOADAXT9ZGSPTMD9OPFJJDAJFWYTAEEEJIFURHDJDD9IXUVFMTOELNPCCVZDZRMWHHZOCYQ
MAM attaching time:  15225
 
IPFS storing time:  1187
IPFS hash and root1:  QmVxDfnvGAaiPd4PBDDHmkZy5GWXvn5DXnuyLSf1aW2FyA 12345678901234567890123456789012Bf7JOD5VaUCggiVzyjK+iw==uvgprsAww0vqMYt0+WyWmA==
Root:  FCEBVGYJWZZFEUSDCVJYDLDSZSTORZYSCPDDKIOYAUGIMDJZVDIQFNYJNPJSLTVRIZPSRKMULBZOTNCOQ
Address:  FCEBVGYJWZZFEUSDCVJYDLDSZSTORZYSCPDDKIOYAUGIMDJZVDIQFNYJNPJSLTVRIZPSRKMULBZOTNCOQ
MAM attaching time:  4439
 
IPFS storing time:  1302
IPFS hash and root1:  Qmajv9biPPMK13y8DAMcfKmu1LLBjSr8Yy4ykXJeZwa2C6 12345678901234567890123456789012yBV0rKSM08EFrKBEl44Thw==HR/h3Vie/O053c+A4EdkNQ==
Root:  YEKHPYHADYANRPBBTL9DQWUHJTFRJVOEQYNUVKZQFHSQGUOAGPABZVHQBGTLOMEDGMZHAGY9GPPZHLLCO
Address:  YEKHPYHADYANRPBBTL9DQWUHJTFRJVOEQYNUVKZQFHSQGUOAGPABZVHQBGTLOMEDGMZHAGY9GPPZHLLCO
MAM attaching time:  4815








